SysMoBench: Evaluating AI on Formally Modeling Complex Real-World Systems

Formal models are essential to specifying large, complex computer systems and verifying their correctness, but are notoriously expensive to write and maintain. Recent advances in generative AI show promise in generating certain forms of specifications. However, existing work mostly targets small code, not complete systems. It is unclear whether AI can deal with realistic system artifacts, as this requires abstracting their complex behavioral properties into formal models. We present SysMoBench, a benchmark that evaluates AI's ability to formally model large, complex systems. We focus on concurrent and distributed systems, which are keystones of today's critical computing infrastructures, encompassing operating systems and cloud infrastructure. We use TLA+, the de facto specification language for concurrent and distributed systems, though the benchmark can be extended to other specification languages. We address the primary challenge of evaluating AI-generated models by automating metrics like syntactic and runtime correctness, conformance to system code, and invariant correctness. SysMoBench currently includes eleven diverse system artifacts: the Raft implementation of Etcd and Redis, the leader election of ZooKeeper, the Spinlock, Mutex, and Ringbuffer in Asterinas OS, etc., with more being added. SysMoBench enables us to understand the capabilities and limitations of today's LLMs and agents, putting tools in this area on a firm footing and opening up promising new research directions.

==> code/basic-agent-call-prompt.txt <==
You are an expert in formal verification and TLA+ models with deep expertise in concurrent and distributed systems, particularly BEGININSTANTIATEDPROMPTCOLORPLACEHOLDERetcd and Raft consensusENDINSTANTIATEDPROMPTCOLORPLACEHOLDER
.

Convert the following source code to a comprehensive TLA+ model.

System: BEGININSTANTIATEDPROMPTCOLORPLACEHOLDERetcd distributed key-value storeENDINSTANTIATEDPROMPTCOLORPLACEHOLDER

Source Code from {file_path}:
```go
{source_code}
```

System-specific modeling requirements:

BEGININSTANTIATEDPROMPTCOLORPLACEHOLDER
MANDATORY CORE ACTIONS (must include all):
1. [Message Types] MsgHup (election timeout), MsgVote/MsgVoteResp (voting), MsgApp/MsgAppResp (log replication)  
2. [Node States] Four states: StateFollower, StateCandidate, StateLeader, StatePreCandidate (prevote enabled)
3. [Leader Election] Complete prevote + vote phases: PreCandidate → Candidate → Leader transitions
4. [Log Operations] Log entry appending, consistency checks, commitment with majority quorum
5. [Heartbeat/Timeout] Election timeouts triggering campaigns, heartbeat prevention of elections
6. [Client Proposals] MsgProp message handling and log entry creation by leaders

EXPLICITLY EXCLUDED (do not model):
- Configuration changes and joint consensus (ConfChange messages)  
- Log compaction and snapshots (MsgSnap)
- ReadIndex optimizations (MsgReadIndex) 
- Async storage operations (LocalAppendThread, LocalApplyThread)
- Advanced flow control and progress tracking details

REQUIRED BEHAVIORAL SCOPE:
- Prevote phase (StatePreCandidate) must be modeled as it's enabled by default in etcd
- State transition constraints: Follower → PreCandidate → Candidate → Leader (strict transitions)
- Message processing by state: only valid message types handled in each node state
- Term advancement rules: nodes advance term when receiving messages with higher term
- Voting restrictions: one vote per term, term must be current or newer
- Heartbeat mechanism: leaders send heartbeats, followers reset election timeout on receipt
- Log consistency checks: prevLogIndex/prevLogTerm validation in MsgApp processing
- Majority-based leader election and log commitment
- Basic network message delays and losses
ENDINSTANTIATEDPROMPTCOLORPLACEHOLDER

Generate a TLA+ model that accurately models the system's behavior.

CRITICAL OUTPUT REQUIREMENTS:
1. The MODULE name must be exactly "BEGININSTANTIATEDPROMPTCOLORPLACEHOLDERetcdraftENDINSTANTIATEDPROMPTCOLORPLACEHOLDER
" (---- MODULE BEGININSTANTIATEDPROMPTCOLORPLACEHOLDERetcdraftENDINSTANTIATEDPROMPTCOLORPLACEHOLDER ----)

2. Return ONLY pure TLA+ model code - no markdown code blocks (no ```tla or ```)
3. Do not include any explanations, comments, or formatting markers
4. Start your response directly with: ---- MODULE BEGININSTANTIATEDPROMPTCOLORPLACEHOLDERetcdraftENDINSTANTIATEDPROMPTCOLORPLACEHOLDER
 ----
5. End your response with the closing ====
6. **DO NOT define invariants** (like MutualExclusion, Invariant, etc.) - focus on modeling the system behavior
7. **MUST include EXTENDS statement**: The model must extend at least these modules: TLC, Sequences, SequencesExt, Naturals, FiniteSets, Bags

==> code/basic-agent-feedback-prompt.txt <==
You are an expert TLA+ model specialist with extensive experience in concurrent and distributed systems modeling.

I need you to fix errors in a TLA+ model for BEGININSTANTIATEDPROMPTCOLORPLACEHOLDERetcdraftENDINSTANTIATEDPROMPTCOLORPLACEHOLDER system.

## Current TLA+ Model
```tla
{current_model}
```

## Current TLC Configuration
```
{current_tlc_cfg}
```

## Errors Found

**Detailed Syntax Errors:**
{syntax_errors}

**Detailed Runtime Errors:**
{runtime_errors}

## Correction Instructions
This is correction attempt {attempt_number} of {max_attempts}.

Please provide a corrected TLA+ model that fixes these errors. Your corrected model should:

1. **Fix all syntax errors**: Ensure proper TLA+ syntax, correct operator usage, and valid module structure
2. **Resolve runtime errors**: Define missing variables, operators, and ensure logical consistency
3. **Maintain original intent**: Keep the core distributed system logic and behavior from the source code
4. **Follow TLA+ best practices**: Use appropriate data structures, actions, and invariants
5. **Be complete and self-contained**: Include all necessary EXTENDS, CONSTANTS, VARIABLES, and operator definitions

Focus specifically on:
- Defining any missing variables or constants
- Implementing missing operators or functions
- Fixing syntax issues with operators, expressions, or module structure
- Ensuring proper action definitions and state transitions
- Maintaining consistency with BEGININSTANTIATEDPROMPTCOLORPLACEHOLDERetcdraftENDINSTANTIATEDPROMPTCOLORPLACEHOLDER's system behavior

**CRITICAL OUTPUT REQUIREMENTS:**
- Return ONLY pure TLA+ model code
- NO markdown code blocks (no ```tla or ```)  
- NO explanations, comments, or text outside the model
- NO formatting markers of any kind
- The MODULE name must be exactly "BEGININSTANTIATEDPROMPTCOLORPLACEHOLDERetcdraftENDINSTANTIATEDPROMPTCOLORPLACEHOLDER"
- Start directly with: ---- MODULE BEGININSTANTIATEDPROMPTCOLORPLACEHOLDERetcdraftENDINSTANTIATEDPROMPTCOLORPLACEHOLDER ----


==> code/inv-prompt.txt <==
You are a TLA+ expert specializing in BEGININSTANTIATEDPROMPTCOLORPLACEHOLDERdistributed systems and Raft consensusENDINSTANTIATEDPROMPTCOLORPLACEHOLDER. Your task is to implement a set of expert-written invariants for the given BEGININSTANTIATEDPROMPTCOLORPLACEHOLDERetcdENDINSTANTIATEDPROMPTCOLORPLACEHOLDER TLA+ model.

## Target Model

$tla_model

## Invariants to Implement

$invariant_templates

## Implementation Requirements

BEGININSTANTIATEDPROMPTCOLORPLACEHOLDER
1. **Deep Analysis**: First, thoroughly understand both the invariant template's semantic intent and the model's modeling approach:
   - What distributed consensus property does each template aim to verify?
   - How does the model represent server states, logs, terms, and leadership?
   - What are the semantic equivalents between template concepts and model implementation?

2. **Semantic Mapping**: For each invariant, identify the conceptual mapping between template and model:
   - Template server state concepts -> Model's server state representation
   - Template log structure -> Model's log data structures and indexing
   - Template leadership concepts -> Model's leader election and term management
   - Template node/server sets -> Model's server constants and domains
ENDINSTANTIATEDPROMPTCOLORPLACEHOLDER

3. **Creative Adaptation**: Translate the invariant while preserving its core safety/liveness meaning:
   - **DO NOT** simply replace variable names - understand the underlying distributed systems logic
   - **DO** redesign the predicate logic to fit the model's data structure granularity
   - **DO** use equivalent semantic concepts even if data representations differ
   - **PRESERVE** the original safety/liveness guarantees without weakening the property

4. **TLA+ Property Type Constraints**:
   
   **FOR SAFETY PROPERTIES** (type: "safety"):
   - **MUST** be STATE PREDICATES (describe single states only)
   - **NEVER** use primed variables (`currentTerm'`, `log'`)
   - **NEVER** use temporal operators (`[]`, `<>`, `~>`)
   - **NEVER** reference actions (like `RequestVote(s)`, `AppendEntries(s,t)`) - only use state variables
   - **ONLY** use unprimed variables (`currentTerm[s]`, `log[s]`) and constants
   - **CORRECT**: `LeaderUniqueness == \A term \in Terms : Cardinality({s \in Servers : state[s] = "leader" /\ currentTerm[s] = term}) <= 1` 
   - **INCORRECT**: `state[s] = "candidate" => RequestVote(s)`  (references action RequestVote)

   **FOR LIVENESS PROPERTIES** (type: "liveness"): 
   - **MUST** be TEMPORAL FORMULAS (describe execution traces)
   - **MUST** use temporal operators (`<>`, `~>`) to express "eventually" or "leads-to"
   - **CORRECT**: `EventualLeaderElection == <>(\E s \in Servers : state[s] = "leader")` 

5. **Constraint Compliance**:
   - Use ONLY variables, constants, and operators that exist in the model
   - Generate complete, syntactically valid TLA+ invariant definitions
   - Maintain the exact invariant names from templates

6. **Output format**: Return a JSON object containing an array of complete TLA+ invariant definitions

7. **EXACT naming requirement**: You MUST use the exact invariant names specified in the templates above. Do not create your own names.

## Example Output Format

BEGININSTANTIATEDPROMPTCOLORPLACEHOLDER
```json
{
  "invariants": [
    "LeaderUniqueness == \\A term \\in 1..MaxTerm : Cardinality({n \\in Servers : state[n].role = \"leader\" /\\ state[n].currentTerm = term}) <= 1",
    "LogConsistency == \\A n1, n2 \\in Servers : \\A i \\in DOMAIN log[n1] : (i \\in DOMAIN log[n2] /\\ log[n1][i].term = log[n2][i].term) => (\\A j \\in 1..i : log[n1][j] = log[n2][j])"
  ]
}
```
ENDINSTANTIATEDPROMPTCOLORPLACEHOLDER

**CRITICAL REQUIREMENTS**: 
- **SEMANTIC PRESERVATION**: Each translated invariant MUST verify the same property as the original template
- **CREATIVE ADAPTATION**: Do NOT simply omit invariants - find creative ways to express the same property using available model elements
- **COMPLETENESS**: Aim to translate ALL invariants by understanding their semantic intent, not just their syntactic form
- Use ONLY variables, constants, and operators that exist in the provided model
- Use EXACTLY the invariant names from the templates (preserve exact names for evaluation consistency)
- Return ONLY valid JSON, no explanatory text before or after
- Each array element must be a complete TLA+ invariant definition: "InvariantName == <expression>"
- For complex invariants, you may use multiline format within the JSON string (use actual line breaks)
- For simple invariants, single line format is preferred
- **LAST RESORT**: Only omit an invariant if its core concept is fundamentally incompatible with the model's design
- **CRITICAL JSON ESCAPING RULES**: 
  - TLA+ operators like `\A`, `\E`, `\in` contain ONE backslash in the final TLA+ code
  - In JSON strings, use EXACTLY ONE backslash escape: write `"\\A"` to get `\A` in TLA+
  - **DO NOT double-escape**: `"\\\\A"` is WRONG and will produce `\\A` in TLA+
  - **CORRECT**: `"LeaderUniqueness == \\A term \\in 1..MaxTerm : state[term] = \"leader\""`
  - **WRONG**: `"LeaderUniqueness == \\\\A term \\\\in 1..MaxTerm : state[term] = \"leader\""`
- Start your response immediately with the opening brace {

==> code/tlc-cfg-prompt.txt <==
You are a TLA+ expert. Generate a complete TLC configuration file (.cfg) for the BEGININSTANTIATEDPROMPTCOLORPLACEHOLDERetcdENDINSTANTIATEDPROMPTCOLORPLACEHOLDER model that can be directly saved and used for model checking.

## Input Model:

$tla_spec

## Requirements:

1. **Analyze the model** to identify the main model name and all declared constants
2. **Generate complete .cfg file content** with SPECIFICATION, CONSTANTS sections
3. **Use small values for constants** to ensure efficient model checking (2-3 servers, small integers)
4. **Output ONLY the raw .cfg file content** - no explanations, no markdown, no code blocks

## Example Output Format:

SPECIFICATION SpecName

CONSTANTS
    ...

**CRITICAL: Your response must contain exactly ONE complete .cfg file. Do not repeat any sections. Start your response immediately with "SPECIFICATION" and include nothing else.**

==> code/trace-validation-mapping-prompt.txt <==
You are tasked with generating a JSON mapping file that defines how to convert a concurrent or distributed system traces to TLA+ model format for trace validation.

## System Overview

BEGININSTANTIATEDPROMPTCOLORPLACEHOLDER
etcd Raft is a distributed consensus algorithm implementation that supports:
- Leader election with terms and prevoting/voting
- Log replication across multiple nodes
- State transitions between Follower, Candidate, and Leader roles
- Message passing between nodes
ENDINSTANTIATEDPROMPTCOLORPLACEHOLDER

## Code Analysis
Before generating the mapping, you need to analyze the relevant code to understand the system behavior:

**CRITICAL**: You MUST base your mapping on the actual TLA+ model content, NOT on the examples below. The examples are for format reference only. Always use the actual variables and actions defined in the provided model.

### TLA+ Model Code
```tla+
{TLA_SPEC_CODE_PLACEHOLDER}
```

### Implementation Code
```go
{IMPLEMENTATION_CODE_PLACEHOLDER}
```

## Input: System Trace Format

BEGININSTANTIATEDPROMPTCOLORPLACEHOLDER
System traces are in JSONL format with events like:
```json
{"conf": [["1", "2", "3"], []], "log": 0, "name": "InitState", "nid": "1", "role": "StateFollower", "state": {"commit": 0, "term": 0, "vote": "0"}}
{"conf": [["1", "2", "3"], []], "log": 1, "name": "BecomeCandidate", "nid": "1", "role": "StateCandidate", "state": {"commit": 0, "term": 1, "vote": "0"}}
{"conf": [["1", "2", "3"], []], "log": 1, "name": "BecomeCandidate", "nid": "2", "role": "StateCandidate", "state": {"commit": 0, "term": 1, "vote": "0"}}
```

Common actions in system traces:
- BecomeFollower: Transition to follower role
- BecomeCandidate: Transition to candidate role
- BecomeLeader: Transition to leader role
- Ready: Node is ready for operations
- PreVote/Vote: Cast prevote/vote during election
- AppendEntries: Replicate log entries
- Heartbeat: Send/receive heartbeat messages
ENDINSTANTIATEDPROMPTCOLORPLACEHOLDER

## Target: TLA+ Model Variables

BEGININSTANTIATEDPROMPTCOLORPLACEHOLDER
The TLA+ model tracks these state variables:
- currentTerm: Current term number for each node
- state: Node role (Follower, Candidate, Leader)
- votedFor: Which candidate this node voted for in current term
- commitIndex: Index of highest log entry known to be committed
- nextIndex: For leaders, next log entry to send to each server
- matchIndex: For leaders, highest log entry known to be replicated on server
ENDINSTANTIATEDPROMPTCOLORPLACEHOLDER

## Required Mapping Structure

BEGININSTANTIATEDPROMPTCOLORPLACEHOLDER
Generate a JSON file with this structure:

```json
{
  "config": {
    "Server": ["Server1", "Server2", "Server3"]  // List of node identifiers
  },
  "events": {
    // Map system actions to TLA+ events
    "InitState": "Init",
    "BecomeFollower": "BecomeFollower",
    "BecomeCandidate": "BecomeCandidate",
    "BecomeLeader": "BecomeLeader",
    "Ready": "Ready",
    "Vote": "Vote",
    "AppendEntries": "AppendEntries",
    "Heartbeat": "Heartbeat",
    // Add other mappings as needed based on code analysis
  },
  "node_mapping": {
    // Map string node IDs to node names
    "1": "Node1",
    "2": "Node2",
    "3": "Node3",
    // Continue as needed
  },
  "role_mapping": {
    // Map system roles to TLA+ states
    "StateFollower": "Follower",
    "StateCandidate": "Candidate",
    "StateLeader": "Leader"
  }
}
```
ENDINSTANTIATEDPROMPTCOLORPLACEHOLDER

## Implementation Notes
1. The mapping will be used by a state tracker that maintains complete system state
2. Server IDs in traces are numeric (0, 1, 2...) and must be mapped to "Server1", "Server2", etc.
3. The state tracker will automatically handle state transitions based on actions
4. Focus on correctly mapping actions and Server states
5. The config section should list all possible Server that might appear in traces

## Your Task
Generate a complete mapping.json file that:
1. Maps all common actions to their TLA+ equivalents
2. Provides server ID mappings for all servers that appear in traces
3. Ensures compatibility with the state tracking implementation


==> code/trace-validation-prompt.txt <==
Generate a YAML configuration file from the provided TLA+ model (.tla) and configuration (.cfg) files. Extract information according to the following rules:

## Task Description
Parse the TLA+ model and configuration files to create a structured YAML configuration that captures the model name, constants, variables, actions, and interactions.

## Extraction Rules

### spec_name
Extract from the module declaration line: `---- MODULE <ModuleName> ----`
The spec_name is the ModuleName between "---- MODULE" and "----".

### constants
Extract from the CONSTANTS section in the .cfg file.
- name: The constant identifier
- value: The assigned value, formatted as:
  - Sets: Wrap in single quotes, e.g., '{s1, s2, s3}' becomes '{"s1", "s2", "s3"}'
  - Strings: Wrap in single quotes with double quotes inside, e.g., Nil becomes '"Nil"'
  - Numbers: Wrap in single quotes as string, e.g., 5 becomes '5'

### variables
Extract from the Init operator definition in the .tla file.
For each variable assignment in Init:
- name: The variable name
- default_value: The initial value expression (preserve TLA+ syntax, escape backslashes)

### actions
Extract from the Next operator definition. Include only direct action calls (not numbered interactions).
For each action:
- name: The action/operator name
- parameters: List of parameters with:
  - name: Parameter variable name
  - source: Where the parameter comes from (e.g., Server, messages)
- stmt: The complete statement as it appears in Next (including any conditions)

### interactions
Extract from the Next operator definition. Include only numbered intermediate actions.
Just list the names (e.g., HandletickElection_1, HandletickHeartbeat_1)

## Example
Given this TLA+ model:

---- MODULE SimpleSpec ----
...
Init ==
/\ x = 0
/\ y = [s \in Server |-> 0]

Next ==
\/ \E s \in Server : Action1(s)
\/ \E m \in messages : Action2(m)
\/ IntermediateAction_1

And this configuration:

CONSTANTS
Server = {s1, s2}
MaxValue = 10

Generate this YAML:

```yaml
spec_name: SimpleSpec
constants:
- name: Server
  value: '{"s1", "s2"}'
- name: MaxValue
  value: '10'
variables:
- name: x
  default_value: '0'
- name: y
  default_value: '[s \\in Server |-> 0]'
actions:
- name: Action1
  parameters:
  - name: s
    source: Server
  stmt: Action1(s)
- name: Action2
  parameters:
  - name: m
    source: messages
  stmt: Action2(m)
interactions:
- name: IntermediateAction_1
```

## Important Notes
1. Return ONLY the YAML content - no explanations, comments, or natural language
2. Preserve TLA+ syntax exactly in default_value fields (escape backslashes)
3. For actions with conditions, include the full stmt as it appears in Next
4. Ignore variables that appear in Init but are not part of the main model (e.g., pc, info, stack)
5. Order matters: spec_name, constants, variables, actions, interactions

Generate the YAML configuration based on the provided TLA+ files:

{source_code}
